Amplitudes from superconformal Ward identities

We consider finite superamplitudes of N=1 matter, and use superconformal symmetry to derive powerful first-order differential equations for them. Due to on-shell collinear singularities, the Ward identities have an anomaly, which is obtained from lower-loop information. We show that in the five-particle case, the solution to the equations is uniquely fixed by the expected analytic behavior. We apply the method to a non-planar two-loop five-particle integral.

==> f2_G.txt <==
(Pi^2*G[{(-1 + z1)/z1}, 1]^2)/4 - 
 (Pi^2*G[{(-1 + z1)/z1}, 1]*G[{z1/(z1 - z2)}, 1])/2 + 
 (2*Pi^2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]^2)/3 + 
 G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]^4/6 - 
 (Pi^2*G[{(z1 + z2 - z2*z3)/z1}, 1]^2)/3 - G[{(z1 + z2 - z2*z3)/z1}, 1]^4/
  12 - (Pi^2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
   G[{(z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1])/3 + 
 (Pi^2*G[{(z1 + z2 - z2*z3)/z1}, 1]*G[{(z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 
    1])/3 - (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
   G[{(z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1]^3)/3 + 
 (G[{(z1 + z2 - z2*z3)/z1}, 1]*G[{(z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1]^3)/
  3 + (G[{(-1 + z1)/z1}, 1]^2*G[{(z3*(-1 + z4))/((-1 + z3)*z4)}, 1]^2)/4 - 
 (G[{(-1 + z1)/z1}, 1]*G[{z1/(z1 - z2)}, 1]*
   G[{(z3*(-1 + z4))/((-1 + z3)*z4)}, 1]^2)/2 + 
 (G[{(-1 + z1)/z1}, 1]^2*G[{((-1 + z3)*z4)/(z3*(-1 + z4))}, 1]^2)/4 - 
 (G[{(-1 + z1)/z1}, 1]*G[{z1/(z1 - z2)}, 1]*
   G[{((-1 + z3)*z4)/(z3*(-1 + z4))}, 1]^2)/2 - 
 (Pi^2*G[{(z1 + z2 - z2*z4)/z1}, 1]^2)/3 - G[{(z1 + z2 - z2*z4)/z1}, 1]^4/
  12 - (Pi^2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
   G[{(z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1])/3 + 
 (Pi^2*G[{(z1 + z2 - z2*z4)/z1}, 1]*G[{(z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 
    1])/3 - (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
   G[{(z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1]^3)/3 + 
 (G[{(z1 + z2 - z2*z4)/z1}, 1]*G[{(z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1]^3)/
  3 - (Pi^2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
   G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
    1])/2 - (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]^3*
   G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
    1])/6 + (Pi^2*G[{(z1 + z2 - z2*z4)/z1}, 1]*
   G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
    1])/2 + (G[{(z1 + z2 - z2*z4)/z1}, 1]^3*
   G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
    1])/6 - (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
   G[{(z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1]^2*
   G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
    1])/2 + (G[{(z1 + z2 - z2*z4)/z1}, 1]*
   G[{(z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1]^2*
   G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
    1])/2 - (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]^2*
   G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
    1]*G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 
    1])/2 + (G[{(z1 + z2 - z2*z4)/z1}, 1]^2*
   G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
    1]*G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 
    1])/2 - (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]^2*
   G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]^2)/
  2 + (G[{(z1 + z2 - z2*z4)/z1}, 1]^2*
   G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]^2)/
  2 + (Pi^2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
   G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1])/2 + 
 (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]^3*
   G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1])/6 - 
 (Pi^2*G[{(z1 + z2 - z2*z3)/z1}, 1]*
   G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1])/2 - 
 (G[{(z1 + z2 - z2*z3)/z1}, 1]^3*
   G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1])/6 + 
 (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
   G[{(z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1]^2*
   G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1])/2 - 
 (G[{(z1 + z2 - z2*z3)/z1}, 1]*G[{(z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1]^2*
   G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1])/2 - 
 (Pi^2*G[{(-1 + z1)/z1}, 1]*G[{((-1 + z3)*z4)/(z3 - 2*z4 + z3*z4)}, 1])/6 - 
 (G[{(-1 + z1)/z1}, 1]^2*G[{((-1 + z3)*z4)/(z3*(-1 + z4))}, 1]*
   G[{((-1 + z3)*z4)/(z3 - 2*z4 + z3*z4)}, 1])/2 + 
 G[{(-1 + z1)/z1}, 1]*G[{z1/(z1 - z2)}, 1]*G[{((-1 + z3)*z4)/(z3*(-1 + z4))}, 
   1]*G[{((-1 + z3)*z4)/(z3 - 2*z4 + z3*z4)}, 1] + 
 (G[{(-1 + z1)/z1}, 1]^2*G[{((-1 + z3)*z4)/(z3 - 2*z4 + z3*z4)}, 1]^2)/4 - 
 (G[{(-1 + z1)/z1}, 1]*G[{z1/(z1 - z2)}, 1]*
   G[{((-1 + z3)*z4)/(z3 - 2*z4 + z3*z4)}, 1]^2)/2 - 
 (Pi^2*G[{(-1 + z1)/z1}, 1]*G[{(z3*(-1 + z4))/(-2*z3 + z4 + z3*z4)}, 1])/6 - 
 (G[{(-1 + z1)/z1}, 1]^2*G[{(z3*(-1 + z4))/((-1 + z3)*z4)}, 1]*
   G[{(z3*(-1 + z4))/(-2*z3 + z4 + z3*z4)}, 1])/2 + 
 G[{(-1 + z1)/z1}, 1]*G[{z1/(z1 - z2)}, 1]*G[{(z3*(-1 + z4))/((-1 + z3)*z4)}, 
   1]*G[{(z3*(-1 + z4))/(-2*z3 + z4 + z3*z4)}, 1] + 
 (G[{(-1 + z1)/z1}, 1]^2*G[{(z3*(-1 + z4))/(-2*z3 + z4 + z3*z4)}, 1]^2)/4 - 
 (G[{(-1 + z1)/z1}, 1]*G[{z1/(z1 - z2)}, 1]*
   G[{(z3*(-1 + z4))/(-2*z3 + z4 + z3*z4)}, 1]^2)/2 - 
 (G[{(-1 + z1)/z1}, 1]^2*G[{((-1 + z3)*z4)/(-z3 - z4 + 2*z3*z4)}, 1]^2)/4 + 
 (G[{(-1 + z1)/z1}, 1]*G[{z1/(z1 - z2)}, 1]*
   G[{((-1 + z3)*z4)/(-z3 - z4 + 2*z3*z4)}, 1]^2)/2 + 
 (2*Pi^2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
   G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1])/3 + 
 (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]^3*
   G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1])/3 - 
 (2*Pi^2*G[{(z1 + z2 - z2*z4)/z1}, 1]*
   G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1])/3 - 
 (G[{(z1 + z2 - z2*z4)/z1}, 1]^3*
   G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1])/3 - 
 (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]^2*
   G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
    1]*G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1])/2 + 
 (G[{(z1 + z2 - z2*z4)/z1}, 1]^2*
   G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
    1]*G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1])/2 + 
 (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]^2*
   G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]^2)/2 - 
 (G[{(z1 + z2 - z2*z4)/z1}, 1]^2*
   G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]^2)/2 + 
 (2*Pi^2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
   G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1])/3 + 
 (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]^3*
   G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1])/3 - 
 (2*Pi^2*G[{(z1 + z2 - z2*z3)/z1}, 1]*
   G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1])/3 - 
 (G[{(z1 + z2 - z2*z3)/z1}, 1]^3*
   G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1])/3 + 
 (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]^2*
   G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
   G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1])/2 - 
 (G[{(z1 + z2 - z2*z3)/z1}, 1]^2*
   G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
   G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1])/2 + 
 (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]^2*
   G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]^2)/2 - 
 (G[{(z1 + z2 - z2*z3)/z1}, 1]^2*
   G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]^2)/2 + 
 (Pi^2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
   G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
       z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
       z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1])/6 + 
 (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]^3*
   G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
       z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
       z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1])/6 - 
 (Pi^2*G[{(z1 + z2 - z2*z3)/z1}, 1]*
   G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
       z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
       z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1])/6 - 
 (G[{(z1 + z2 - z2*z3)/z1}, 1]^3*
   G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
       z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
       z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1])/6 - 
 (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
   G[{(z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1]^2*
   G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
       z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
       z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1])/2 + 
 (G[{(z1 + z2 - z2*z3)/z1}, 1]*G[{(z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1]^2*
   G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
       z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
       z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1])/2 + 
 G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1] - 
 G[{(z1 + z2 - z2*z3)/z1}, 1]*G[{(z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1] + 
 (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]^2*
   G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
   G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
       z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
       z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1])/2 - 
 (G[{(z1 + z2 - z2*z3)/z1}, 1]^2*
   G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
   G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
       z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
       z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1])/2 - 
 (Pi^2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
   G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
       z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
       z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1])/6 - 
 (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]^3*
   G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
       z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
       z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1])/6 + 
 (Pi^2*G[{(z1 + z2 - z2*z4)/z1}, 1]*
   G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
       z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
       z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1])/6 + 
 (G[{(z1 + z2 - z2*z4)/z1}, 1]^3*
   G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
       z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
       z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1])/6 + 
 (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
   G[{(z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1]^2*
   G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
       z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
       z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1])/2 - 
 (G[{(z1 + z2 - z2*z4)/z1}, 1]*G[{(z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1]^2*
   G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
       z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
       z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1])/2 + 
 (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]^2*
   G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
    1]*G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - 
       z1*z2*z3^2 - z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - 
       z2^2*z3*z4 + z2*z4^2 - z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1])/
  2 - (G[{(z1 + z2 - z2*z4)/z1}, 1]^2*
   G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
    1]*G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - 
       z1*z2*z3^2 - z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - 
       z2^2*z3*z4 + z2*z4^2 - z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1])/
  2 + G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1]*
  G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - 
      z1*z2*z3^2 - z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + 
      z2*z4^2 - z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1] - 
 G[{(z1 + z2 - z2*z4)/z1}, 1]*G[{(z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1]*
  G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - 
      z1*z2*z3^2 - z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + 
      z2*z4^2 - z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1] + 
 (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]^2*
   G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
   G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
       z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
       z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1])/2 - 
 (G[{(z1 + z2 - z2*z4)/z1}, 1]^2*
   G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
   G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
       z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
       z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1])/2 - 
 (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]^2*
   G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
   G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
       z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
       z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1])/2 + 
 (G[{(z1 + z2 - z2*z4)/z1}, 1]^2*
   G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
   G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
       z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
       z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1])/2 - 
 (2*I)*Pi*G[{(-1 + z1)/(z1 - z4)}, 1]*G[{0, 1}, 1] - 
 (Pi^2*G[{0, (-1 + z1)/z1}, 1])/2 - 
 (G[{(z3*(-1 + z4))/((-1 + z3)*z4)}, 1]^2*G[{0, (-1 + z1)/z1}, 1])/2 - 
 (G[{((-1 + z3)*z4)/(z3*(-1 + z4))}, 1]^2*G[{0, (-1 + z1)/z1}, 1])/2 + 
 G[{((-1 + z3)*z4)/(z3*(-1 + z4))}, 1]*
  G[{((-1 + z3)*z4)/(z3 - 2*z4 + z3*z4)}, 1]*G[{0, (-1 + z1)/z1}, 1] - 
 (G[{((-1 + z3)*z4)/(z3 - 2*z4 + z3*z4)}, 1]^2*G[{0, (-1 + z1)/z1}, 1])/2 + 
 G[{(z3*(-1 + z4))/((-1 + z3)*z4)}, 1]*
  G[{(z3*(-1 + z4))/(-2*z3 + z4 + z3*z4)}, 1]*G[{0, (-1 + z1)/z1}, 1] - 
 (G[{(z3*(-1 + z4))/(-2*z3 + z4 + z3*z4)}, 1]^2*G[{0, (-1 + z1)/z1}, 1])/2 + 
 (G[{((-1 + z3)*z4)/(-z3 - z4 + 2*z3*z4)}, 1]^2*G[{0, (-1 + z1)/z1}, 1])/2 - 
 (2*Pi^2*G[{0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1])/3 + 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
  G[{0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]^2*
  G[{0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  G[{0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]^2*
  G[{0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]^2*
  G[{0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - 
      z1*z2*z3^2 - z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + 
      z2*z4^2 - z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
  G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 (Pi^2*G[{0, (z1 + z2 - z2*z3)/z1}, 1])/3 + 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{0, (z1 + z2 - z2*z3)/z1}, 1] + 
 G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]^2*
  G[{0, (z1 + z2 - z2*z3)/z1}, 1] + 
 G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{0, (z1 + z2 - z2*z3)/z1}, 1] - 
 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{0, (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1] + 
 2*G[{(z1 + z2 - z2*z3)/z1}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{0, (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1] - 
 G[{(-1 + z1)/z1}, 1]*G[{(z3*(-1 + z4))/(-2*z3 + z4 + z3*z4)}, 1]*
  G[{0, (z3*(-1 + z4))/((-1 + z3)*z4)}, 1] - 
 G[{(-1 + z1)/z1}, 1]*G[{((-1 + z3)*z4)/(z3 - 2*z4 + z3*z4)}, 1]*
  G[{0, ((-1 + z3)*z4)/(z3*(-1 + z4))}, 1] - 
 (2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1]*
  G[{0, (-z3 + z4)/z4}, 1] + (2*I)*Pi*G[{(z1 + z2 - z2*z4)/(z1 - z4)}, 1]*
  G[{0, (-z3 + z4)/z4}, 1] + (2*I)*Pi*G[{(-1 + z1)/(z1 - z4)}, 1]*
  G[{0, (-z3 + z4)/(-z2 - z3 + z2*z3 + z4)}, 1] + 
 (Pi^2*G[{0, (z1 + z2 - z2*z4)/z1}, 1])/3 - 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
  G[{0, (z1 + z2 - z2*z4)/z1}, 1] - 
 G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]^2*
  G[{0, (z1 + z2 - z2*z4)/z1}, 1] - 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  G[{0, (z1 + z2 - z2*z4)/z1}, 1] + 
 G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]^2*
  G[{0, (z1 + z2 - z2*z4)/z1}, 1] + 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - 
      z1*z2*z3^2 - z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + 
      z2*z4^2 - z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{0, (z1 + z2 - z2*z4)/z1}, 1] + 
 G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
  G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{0, (z1 + z2 - z2*z4)/z1}, 1] - 
 G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{0, (z1 + z2 - z2*z4)/z1}, 1] + 
 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{0, (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1] - 
 2*G[{(z1 + z2 - z2*z4)/z1}, 1]*
  G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{0, (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1] - 
 G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{0, -((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 
   1] + G[{(z1 + z2 - z2*z4)/z1}, 1]*
  G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{0, -((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 
   1] + G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{0, -((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 
   1] - G[{(z1 + z2 - z2*z4)/z1}, 1]*
  G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{0, -((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 
   1] + G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{0, (z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1] - 
 G[{(z1 + z2 - z2*z3)/z1}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{0, (z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1] - 
 G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{0, (z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1] + 
 G[{(z1 + z2 - z2*z3)/z1}, 1]*
  G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{0, (z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1] - 
 G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{0, (z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1] + 
 G[{(z1 + z2 - z2*z4)/z1}, 1]*
  G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{0, (z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1] - 
 G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{0, (z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1] + 
 G[{(z1 + z2 - z2*z4)/z1}, 1]*
  G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{0, (z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1] + 
 G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{0, (z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1] - 
 G[{(z1 + z2 - z2*z3)/z1}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{0, (z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1] + 
 G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{0, (z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1] - 
 G[{(z1 + z2 - z2*z3)/z1}, 1]*
  G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{0, (z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1] + 
 (Pi^2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2)), (-1 + z1)/z1}, 1])/2 + 
 (G[{(z3*(-1 + z4))/((-1 + z3)*z4)}, 1]^2*
   G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2)), (-1 + z1)/z1}, 1])/2 + 
 (G[{((-1 + z3)*z4)/(z3*(-1 + z4))}, 1]^2*
   G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2)), (-1 + z1)/z1}, 1])/2 - 
 G[{((-1 + z3)*z4)/(z3*(-1 + z4))}, 1]*
  G[{((-1 + z3)*z4)/(z3 - 2*z4 + z3*z4)}, 1]*
  G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2)), (-1 + z1)/z1}, 1] + 
 (G[{((-1 + z3)*z4)/(z3 - 2*z4 + z3*z4)}, 1]^2*
   G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2)), (-1 + z1)/z1}, 1])/2 - 
 G[{(z3*(-1 + z4))/((-1 + z3)*z4)}, 1]*
  G[{(z3*(-1 + z4))/(-2*z3 + z4 + z3*z4)}, 1]*
  G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2)), (-1 + z1)/z1}, 1] + 
 (G[{(z3*(-1 + z4))/(-2*z3 + z4 + z3*z4)}, 1]^2*
   G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2)), (-1 + z1)/z1}, 1])/2 - 
 (G[{((-1 + z3)*z4)/(-z3 - z4 + 2*z3*z4)}, 1]^2*
   G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2)), (-1 + z1)/z1}, 1])/2 + 
 (G[{(z3*(-1 + z4))/((-1 + z3)*z4)}, 1]^2*G[{(z1 - z3)/z1, (-1 + z1)/z1}, 1])/
  2 - (G[{((-1 + z3)*z4)/(z3*(-1 + z4))}, 1]^2*
   G[{(z1 - z3)/z1, (-1 + z1)/z1}, 1])/2 + 
 G[{((-1 + z3)*z4)/(z3*(-1 + z4))}, 1]*
  G[{((-1 + z3)*z4)/(z3 - 2*z4 + z3*z4)}, 1]*G[{(z1 - z3)/z1, (-1 + z1)/z1}, 
   1] - G[{(z3*(-1 + z4))/((-1 + z3)*z4)}, 1]*
  G[{(z3*(-1 + z4))/(-2*z3 + z4 + z3*z4)}, 1]*G[{(z1 - z3)/z1, (-1 + z1)/z1}, 
   1] - G[{z1/(z1 - z2)}, 1]*G[{((-1 + z3)*z4)/(-z3 - z4 + 2*z3*z4)}, 1]*
  G[{(z1 - z3)/z1, (-1 + z1)/z1}, 1] + 
 (G[{(z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1]^2*
   G[{(z1 - z3)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1])/2 - 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{(z1 - z3)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]^2*
  G[{(z1 - z3)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1]*
  G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{(z1 - z3)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{(z1 - z3)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 2*G[{0, (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1]*
  G[{(z1 - z3)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{0, (z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(z1 - z3)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{0, (z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{(z1 - z3)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 (G[{(z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1]^2*
   G[{(z1 - z3)/z1, (z1 + z2 - z2*z3)/z1}, 1])/2 + 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{(z1 - z3)/z1, (z1 + z2 - z2*z3)/z1}, 1] + 
 G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]^2*
  G[{(z1 - z3)/z1, (z1 + z2 - z2*z3)/z1}, 1] - 
 G[{(z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1]*
  G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{(z1 - z3)/z1, (z1 + z2 - z2*z3)/z1}, 1] + 
 G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{(z1 - z3)/z1, (z1 + z2 - z2*z3)/z1}, 1] + 
 2*G[{0, (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1]*
  G[{(z1 - z3)/z1, (z1 + z2 - z2*z3)/z1}, 1] - 
 G[{0, (z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(z1 - z3)/z1, (z1 + z2 - z2*z3)/z1}, 1] - 
 G[{0, (z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{(z1 - z3)/z1, (z1 + z2 - z2*z3)/z1}, 1] + 
 (2*I)*Pi*(G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
      (z1*(-z2 - z3 + z2*z3 + z4))}, 1] - 
   G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
      ((z1 - z4)*(-z2 - z3 + z2*z3 + z4))}, 1])*
  G[{(-1 + z1)/(z1 - z4), z1/(z1 - z4)}, 1] - 
 (2*I)*Pi*(G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      (z1*(-z2 + z3 - z4 + z2*z4))}, 1] - 
   G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      ((z1 - z4)*(-z2 + z3 - z4 + z2*z4))}, 1])*
  G[{(-1 + z1)/(z1 - z4), z1/(z1 - z4)}, 1] + 
 (2*I)*Pi*(G[{(z1 - z3)/z1}, 1] - G[{(z1 - z3)/(z1 - z4)}, 1])*
  G[{z1/(z1 - z4), (-1 + z1)/(z1 - z4)}, 1] + 
 (2*I)*Pi*(G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
      (z1*(-z2 - z3 + z2*z3 + z4))}, 1] - 
   G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
      ((z1 - z4)*(-z2 - z3 + z2*z3 + z4))}, 1])*
  G[{z1/(z1 - z4), (-1 + z1)/(z1 - z4)}, 1] - 
 (2*I)*Pi*(G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      (z1*(-z2 + z3 - z4 + z2*z4))}, 1] - 
   G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      ((z1 - z4)*(-z2 + z3 - z4 + z2*z4))}, 1])*
  G[{z1/(z1 - z4), (-1 + z1)/(z1 - z4)}, 1] - 
 (2*I)*Pi*(G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
      (z1*(-z2 - z3 + z2*z3))}, 1] - 
   G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/((-z2 - z3 + z2*z3)*
       (z1 - z4))}, 1])*G[{z1/(z1 - z4), (-z1 - z2 + z1*z2)/
     ((-1 + z2)*(z1 - z4))}, 1] + 
 (2*I)*Pi*(G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      (z1*(-z2 + z3 - z4 + z2*z4))}, 1] - 
   G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      ((z1 - z4)*(-z2 + z3 - z4 + z2*z4))}, 1])*
  G[{z1/(z1 - z4), (-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1] + 
 (2*I)*Pi*(G[{(z1 - z3)/z1}, 1] - G[{(z1 - z3)/(z1 - z4)}, 1])*
  G[{z1/(z1 - z4), (z1 + z2 - z2*z3)/(z1 - z4)}, 1] + 
 (2*I)*Pi*(G[{(z1 - z3)/z1}, 1] - G[{(z1 - z3)/(z1 - z4)}, 1])*
  G[{z1/(z1 - z4), (z1 + z2 - z2*z4)/(z1 - z4)}, 1] + 
 (2*I)*Pi*(G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
      (z1*(-z2 - z3 + z2*z3))}, 1] - 
   G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/((-z2 - z3 + z2*z3)*
       (z1 - z4))}, 1])*G[{z1/(z1 - z4), (z1 + z2 - z2*z4)/(z1 - z4)}, 1] - 
 (2*I)*Pi*(G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      (z1*(-z2 + z3 - z4 + z2*z4))}, 1] - 
   G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      ((z1 - z4)*(-z2 + z3 - z4 + z2*z4))}, 1])*
  G[{z1/(z1 - z4), (z1 + z2 - z2*z4)/(z1 - z4)}, 1] - 
 (2*I)*Pi*(G[{(z1 - z3)/z1}, 1] - G[{(z1 - z3)/(z1 - z4)}, 1])*
  G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4)), (-1 + z1)/(z1 - z4)}, 1] - 
 (2*I)*Pi*(G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
      (z1*(-z2 - z3 + z2*z3))}, 1] - 
   G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/((-z2 - z3 + z2*z3)*
       (z1 - z4))}, 1])*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4)), 
    z1/(z1 - z4)}, 1] + 
 (2*I)*Pi*(G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      (z1*(-z2 + z3 - z4 + z2*z4))}, 1] - 
   G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      ((z1 - z4)*(-z2 + z3 - z4 + z2*z4))}, 1])*
  G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4)), z1/(z1 - z4)}, 1] + 
 (2*I)*Pi*G[{(-1 + z1)/(z1 - z4)}, 1]*
  (-(G[{(z1 - z3)/z1}, 1]*G[{z1/(z1 - z4)}, 1]) + 
   G[{z1/(z1 - z4)}, 1]*G[{(z1 - z3)/(z1 - z4)}, 1] + 
   G[{(z1 - z3)/z1, 1}, 1] - G[{(z1 - z3)/(z1 - z4), z1/(z1 - z4)}, 1]) - 
 (2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1]*
  (-(G[{(z1 - z3)/z1}, 1]*G[{z1/(z1 - z4)}, 1]) + 
   G[{z1/(z1 - z4)}, 1]*G[{(z1 - z3)/(z1 - z4)}, 1] + 
   G[{(z1 - z3)/z1, 1}, 1] - G[{(z1 - z3)/(z1 - z4), z1/(z1 - z4)}, 1]) + 
 (2*I)*Pi*G[{(z1 + z2 - z2*z4)/(z1 - z4)}, 1]*
  (-(G[{(z1 - z3)/z1}, 1]*G[{z1/(z1 - z4)}, 1]) + 
   G[{z1/(z1 - z4)}, 1]*G[{(z1 - z3)/(z1 - z4)}, 1] + 
   G[{(z1 - z3)/z1, 1}, 1] - G[{(z1 - z3)/(z1 - z4), z1/(z1 - z4)}, 1]) - 
 (2*I)*Pi*(G[{(z1 - z3)/z1}, 1] - G[{(z1 - z3)/(z1 - z4)}, 1])*
  G[{(z1 - z3)/(z1 - z4), (-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1] + 
 (2*I)*Pi*(G[{(z1 - z3)/z1}, 1] - G[{(z1 - z3)/(z1 - z4)}, 1])*
  G[{(z1 - z3)/(z1 - z4), (z1 + z2 - z2*z3)/(z1 - z4)}, 1] - 
 (2*I)*Pi*G[{(-1 + z1)/(z1 - z4)}, 1]*
  (-(G[{(z1 - z3)/z1}, 1]*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - 
         z2*z3*z4)/((z1 - z4)*(-z2 + z3 - z4 + z2*z4))}, 1]) + 
   G[{(z1 - z3)/(z1 - z4)}, 1]*
    G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
       ((z1 - z4)*(-z2 + z3 - z4 + z2*z4))}, 1] + 
   G[{(z1 - z3)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      (z1*(-z2 + z3 - z4 + z2*z4))}, 1] - 
   G[{(z1 - z3)/(z1 - z4), (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - 
       z2*z3*z4)/((z1 - z4)*(-z2 + z3 - z4 + z2*z4))}, 1]) + 
 (2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1]*
  (-(G[{(z1 - z3)/z1}, 1]*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - 
         z2*z3*z4)/((z1 - z4)*(-z2 + z3 - z4 + z2*z4))}, 1]) + 
   G[{(z1 - z3)/(z1 - z4)}, 1]*
    G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
       ((z1 - z4)*(-z2 + z3 - z4 + z2*z4))}, 1] + 
   G[{(z1 - z3)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      (z1*(-z2 + z3 - z4 + z2*z4))}, 1] - 
   G[{(z1 - z3)/(z1 - z4), (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - 
       z2*z3*z4)/((z1 - z4)*(-z2 + z3 - z4 + z2*z4))}, 1]) - 
 (2*I)*Pi*G[{(z1 + z2 - z2*z4)/(z1 - z4)}, 1]*
  (-(G[{(z1 - z3)/z1}, 1]*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - 
         z2*z3*z4)/((z1 - z4)*(-z2 + z3 - z4 + z2*z4))}, 1]) + 
   G[{(z1 - z3)/(z1 - z4)}, 1]*
    G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
       ((z1 - z4)*(-z2 + z3 - z4 + z2*z4))}, 1] + 
   G[{(z1 - z3)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      (z1*(-z2 + z3 - z4 + z2*z4))}, 1] - 
   G[{(z1 - z3)/(z1 - z4), (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - 
       z2*z3*z4)/((z1 - z4)*(-z2 + z3 - z4 + z2*z4))}, 1]) - 
 (G[{(z3*(-1 + z4))/((-1 + z3)*z4)}, 1]^2*
   ((-2*I)*Pi*G[{(-1 + z1)/(z1 - z4)}, 1] + G[{(z1 - z4)/z1, (-1 + z1)/z1}, 
     1]))/2 + (G[{((-1 + z3)*z4)/(z3*(-1 + z4))}, 1]^2*
   ((-2*I)*Pi*G[{(-1 + z1)/(z1 - z4)}, 1] + G[{(z1 - z4)/z1, (-1 + z1)/z1}, 
     1]))/2 - G[{((-1 + z3)*z4)/(z3*(-1 + z4))}, 1]*
  G[{((-1 + z3)*z4)/(z3 - 2*z4 + z3*z4)}, 1]*
  ((-2*I)*Pi*G[{(-1 + z1)/(z1 - z4)}, 1] + G[{(z1 - z4)/z1, (-1 + z1)/z1}, 
    1]) + G[{(z3*(-1 + z4))/((-1 + z3)*z4)}, 1]*
  G[{(z3*(-1 + z4))/(-2*z3 + z4 + z3*z4)}, 1]*
  ((-2*I)*Pi*G[{(-1 + z1)/(z1 - z4)}, 1] + G[{(z1 - z4)/z1, (-1 + z1)/z1}, 
    1]) + G[{z1/(z1 - z2)}, 1]*G[{((-1 + z3)*z4)/(-z3 - z4 + 2*z3*z4)}, 1]*
  ((-2*I)*Pi*G[{(-1 + z1)/(z1 - z4)}, 1] + G[{(z1 - z4)/z1, (-1 + z1)/z1}, 
    1]) + (G[{(z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1]^2*
   ((-2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1] + 
    G[{(z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]))/2 + 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  ((-2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1] + 
   G[{(z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]) - 
 G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]^2*
  ((-2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1] + 
   G[{(z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]) - 
 G[{(z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1]*
  G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  ((-2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1] + 
   G[{(z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]) + 
 G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  ((-2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1] + 
   G[{(z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]) - 
 2*G[{0, (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1]*
  ((-2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1] + 
   G[{(z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]) + 
 G[{0, -((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
  ((-2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1] + 
   G[{(z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]) + 
 G[{0, (z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  ((-2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1] + 
   G[{(z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]) - 
 (G[{(z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1]^2*
   ((-2*I)*Pi*G[{(z1 + z2 - z2*z4)/(z1 - z4)}, 1] + 
    G[{(z1 - z4)/z1, (z1 + z2 - z2*z4)/z1}, 1]))/2 - 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  ((-2*I)*Pi*G[{(z1 + z2 - z2*z4)/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, (z1 + z2 - z2*z4)/z1}, 1]) + 
 G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]^2*
  ((-2*I)*Pi*G[{(z1 + z2 - z2*z4)/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, (z1 + z2 - z2*z4)/z1}, 1]) + 
 G[{(z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1]*
  G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  ((-2*I)*Pi*G[{(z1 + z2 - z2*z4)/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, (z1 + z2 - z2*z4)/z1}, 1]) - 
 G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  ((-2*I)*Pi*G[{(z1 + z2 - z2*z4)/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, (z1 + z2 - z2*z4)/z1}, 1]) + 
 2*G[{0, (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1]*
  ((-2*I)*Pi*G[{(z1 + z2 - z2*z4)/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, (z1 + z2 - z2*z4)/z1}, 1]) - 
 G[{0, -((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
  ((-2*I)*Pi*G[{(z1 + z2 - z2*z4)/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, (z1 + z2 - z2*z4)/z1}, 1]) - 
 G[{0, (z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  ((-2*I)*Pi*G[{(z1 + z2 - z2*z4)/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, (z1 + z2 - z2*z4)/z1}, 1]) + 
 (2*I)*Pi*(G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
      (z1*(-z2 - z3 + z2*z3))}, 1] - 
   G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/((-z2 - z3 + z2*z3)*
       (z1 - z4))}, 1])*G[{(z1 + z2 - z2*z4)/(z1 - z4), z1/(z1 - z4)}, 1] - 
 (2*I)*Pi*(G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      (z1*(-z2 + z3 - z4 + z2*z4))}, 1] - 
   G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      ((z1 - z4)*(-z2 + z3 - z4 + z2*z4))}, 1])*
  G[{(z1 + z2 - z2*z4)/(z1 - z4), z1/(z1 - z4)}, 1] - 
 G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)), 
    (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1] + G[{(z1 + z2 - z2*z4)/z1}, 1]*
  G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)), 
    (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1] + 
 G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)), 
    (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1] - G[{(z1 + z2 - z2*z4)/z1}, 1]*
  G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)), 
    (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1] + 
 ((-2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1] + 
   G[{(z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1])*
  G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)), 
    (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1] - 
 ((-2*I)*Pi*G[{(z1 + z2 - z2*z4)/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, (z1 + z2 - z2*z4)/z1}, 1])*
  G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)), 
    (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1] - 
 (Pi^2*G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
      (z1*(-z2 - z3 + z2*z3)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1])/3 - 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
  G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 2*G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]^2*
  G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
  G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 (Pi^2*G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
      (z1*(-z2 - z3 + z2*z3)), (z1 + z2 - z2*z4)/z1}, 1])/3 + 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
  G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    (z1 + z2 - z2*z4)/z1}, 1] + 
 2*G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]^2*
  G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    (z1 + z2 - z2*z4)/z1}, 1] - 
 G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
  G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    (z1 + z2 - z2*z4)/z1}, 1] - 
 (2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1]*
  (-(G[{z1/(z1 - z4)}, 1]*G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
        (z1*(-z2 - z3 + z2*z3))}, 1]) + G[{z1/(z1 - z4)}, 1]*
    G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/((-z2 - z3 + z2*z3)*
        (z1 - z4))}, 1] + G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
      (z1*(-z2 - z3 + z2*z3)), 1}, 1] - 
   G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/((-z2 - z3 + z2*z3)*
       (z1 - z4)), z1/(z1 - z4)}, 1]) + 
 (2*I)*Pi*G[{(z1 + z2 - z2*z4)/(z1 - z4)}, 1]*
  (-(G[{z1/(z1 - z4)}, 1]*G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
        (z1*(-z2 - z3 + z2*z3))}, 1]) + G[{z1/(z1 - z4)}, 1]*
    G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/((-z2 - z3 + z2*z3)*
        (z1 - z4))}, 1] + G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
      (z1*(-z2 - z3 + z2*z3)), 1}, 1] - 
   G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/((-z2 - z3 + z2*z3)*
       (z1 - z4)), z1/(z1 - z4)}, 1]) + 
 G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4), 
    (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1] - G[{(z1 + z2 - z2*z3)/z1}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4), 
    (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1] - 
 G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4), 
    (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1] + G[{(z1 + z2 - z2*z3)/z1}, 1]*
  G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4), 
    (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1] + 
 G[{(z1 - z3)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4), 
    (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1] - 
 G[{(z1 - z3)/z1, (z1 + z2 - z2*z3)/z1}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4), 
    (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1] - 
 (Pi^2*G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/
      (z1*(-z2 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1])/3 - 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]^2*
  G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 (Pi^2*G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/
      (z1*(-z2 - z4 + z2*z4)), (z1 + z2 - z2*z3)/z1}, 1])/3 + 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]^2*
  G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    (z1 + z2 - z2*z3)/z1}, 1] + 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    (z1 + z2 - z2*z3)/z1}, 1] + 
 (Pi^2*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
      (z1*(-z2 - z3 + z2*z3 + z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1])/
  3 + G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]^2*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 (Pi^2*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
      (z1*(-z2 - z3 + z2*z3 + z4)), (z1 + z2 - z2*z3)/z1}, 1])/3 - 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (z1 + z2 - z2*z3)/z1}, 1] - 
 G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]^2*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (z1 + z2 - z2*z3)/z1}, 1] - 
 G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (z1 + z2 - z2*z3)/z1}, 1] + 
 (2*I)*Pi*G[{(-1 + z1)/(z1 - z4)}, 1]*
  (-(G[{z1/(z1 - z4)}, 1]*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - 
         z2*z3*z4)/(z1*(-z2 - z3 + z2*z3 + z4))}, 1]) + 
   G[{z1/(z1 - z4)}, 1]*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - 
        z2*z3*z4)/((z1 - z4)*(-z2 - z3 + z2*z3 + z4))}, 1] + 
   G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
      (z1*(-z2 - z3 + z2*z3 + z4)), 1}, 1] - 
   G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
      ((z1 - z4)*(-z2 - z3 + z2*z3 + z4)), z1/(z1 - z4)}, 1]) + 
 (2*I)*Pi*(G[{(z1 - z3)/z1}, 1] - G[{(z1 - z3)/(z1 - z4)}, 1])*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     ((z1 - z4)*(-z2 - z3 + z2*z3 + z4)), (-z1 - z2 + z1*z2)/
     ((-1 + z2)*(z1 - z4))}, 1] - 
 (2*I)*Pi*(G[{(z1 - z3)/z1}, 1] - G[{(z1 - z3)/(z1 - z4)}, 1])*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     ((z1 - z4)*(-z2 - z3 + z2*z3 + z4)), (z1 + z2 - z2*z3)/(z1 - z4)}, 1] + 
 (Pi^2*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      (z1*(-z2 + z3 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1])/
  3 - G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + 
      z2*z4)}, 1]*G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + 
      z2*z3*z4)}, 1]*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - 
      z2*z3*z4)/(z1*(-z2 + z3 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/
     (z1*(-1 + z2))}, 1] + 
 G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]^2*
  G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 (Pi^2*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      (z1*(-z2 + z3 - z4 + z2*z4)), (z1 + z2 - z2*z4)/z1}, 1])/3 + 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (z1 + z2 - z2*z4)/z1}, 1] - 
 G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]^2*
  G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (z1 + z2 - z2*z4)/z1}, 1] + 
 G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (z1 + z2 - z2*z4)/z1}, 1] - 
 (2*I)*Pi*G[{(-1 + z1)/(z1 - z4)}, 1]*
  (-(G[{z1/(z1 - z4)}, 1]*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - 
         z2*z3*z4)/(z1*(-z2 + z3 - z4 + z2*z4))}, 1]) + 
   G[{z1/(z1 - z4)}, 1]*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - 
        z2*z3*z4)/((z1 - z4)*(-z2 + z3 - z4 + z2*z4))}, 1] + 
   G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      (z1*(-z2 + z3 - z4 + z2*z4)), 1}, 1] - 
   G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      ((z1 - z4)*(-z2 + z3 - z4 + z2*z4)), z1/(z1 - z4)}, 1]) + 
 (2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1]*
  (-(G[{z1/(z1 - z4)}, 1]*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - 
         z2*z3*z4)/(z1*(-z2 + z3 - z4 + z2*z4))}, 1]) + 
   G[{z1/(z1 - z4)}, 1]*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - 
        z2*z3*z4)/((z1 - z4)*(-z2 + z3 - z4 + z2*z4))}, 1] + 
   G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      (z1*(-z2 + z3 - z4 + z2*z4)), 1}, 1] - 
   G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      ((z1 - z4)*(-z2 + z3 - z4 + z2*z4)), z1/(z1 - z4)}, 1]) - 
 (2*I)*Pi*G[{(z1 + z2 - z2*z4)/(z1 - z4)}, 1]*
  (-(G[{z1/(z1 - z4)}, 1]*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - 
         z2*z3*z4)/(z1*(-z2 + z3 - z4 + z2*z4))}, 1]) + 
   G[{z1/(z1 - z4)}, 1]*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - 
        z2*z3*z4)/((z1 - z4)*(-z2 + z3 - z4 + z2*z4))}, 1] + 
   G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      (z1*(-z2 + z3 - z4 + z2*z4)), 1}, 1] - 
   G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      ((z1 - z4)*(-z2 + z3 - z4 + z2*z4)), z1/(z1 - z4)}, 1]) + 
 (2*I)*Pi*(G[{(z1 - z3)/z1}, 1] - G[{(z1 - z3)/(z1 - z4)}, 1])*
  G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     ((z1 - z4)*(-z2 + z3 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/
     ((-1 + z2)*(z1 - z4))}, 1] - 
 (2*I)*Pi*(G[{(z1 - z3)/z1}, 1] - G[{(z1 - z3)/(z1 - z4)}, 1])*
  G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     ((z1 - z4)*(-z2 + z3 - z4 + z2*z4)), (z1 + z2 - z2*z4)/(z1 - z4)}, 1] - 
 G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4), 
    (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1] + G[{(z1 + z2 - z2*z4)/z1}, 1]*
  G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4), 
    (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1] - 
 G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4), 
    (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1] + G[{(z1 + z2 - z2*z4)/z1}, 1]*
  G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4), 
    (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1] + 
 ((-2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1] + 
   G[{(z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1])*
  G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4), 
    (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1] - 
 ((-2*I)*Pi*G[{(z1 + z2 - z2*z4)/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, (z1 + z2 - z2*z4)/z1}, 1])*
  G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4), 
    (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1] + 
 G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4), 
    (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1] - G[{(z1 + z2 - z2*z3)/z1}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4), 
    (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1] + 
 G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4), 
    (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1] - G[{(z1 + z2 - z2*z3)/z1}, 1]*
  G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4), 
    (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1] + 
 G[{(z1 - z3)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4), 
    (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1] - 
 G[{(z1 - z3)/z1, (z1 + z2 - z2*z3)/z1}, 1]*
  G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4), 
    (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1] + 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{0, 0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{0, 0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 2*G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  G[{0, 0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 2*G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{0, 0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{0, 0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{0, 0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{0, 0, (z1 + z2 - z2*z3)/z1}, 1] + 
 2*G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{0, 0, (z1 + z2 - z2*z3)/z1}, 1] + 
 G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{0, 0, (z1 + z2 - z2*z3)/z1}, 1] + 
 4*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{0, 0, (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1] - 
 4*G[{(z1 + z2 - z2*z3)/z1}, 1]*G[{0, 0, (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 
   1] + 2*G[{(-1 + z1)/z1}, 1]*G[{0, 0, (z3*(-1 + z4))/((-1 + z3)*z4)}, 1] + 
 2*G[{(-1 + z1)/z1}, 1]*G[{0, 0, ((-1 + z3)*z4)/(z3*(-1 + z4))}, 1] - 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{0, 0, (z1 + z2 - z2*z4)/z1}, 1] + 
 2*G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  G[{0, 0, (z1 + z2 - z2*z4)/z1}, 1] - 
 G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{0, 0, (z1 + z2 - z2*z4)/z1}, 1] + 
 4*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{0, 0, (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1] - 
 4*G[{(z1 + z2 - z2*z4)/z1}, 1]*G[{0, 0, (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 
   1] - 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{0, 0, (z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1] + 
 2*G[{(z1 + z2 - z2*z4)/z1}, 1]*
  G[{0, 0, (z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1] - 
 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{0, 0, (z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1] + 
 2*G[{(z1 + z2 - z2*z3)/z1}, 1]*
  G[{0, 0, (z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1] + 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] - 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] - 
 2*G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  G[{0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] - 
 2*G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] - 
 G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] + 
 G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] + 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{0, (z1 + z2 - z2*z3)/z1, 1}, 1] + 
 2*G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{0, (z1 + z2 - z2*z3)/z1, 1}, 1] + 
 G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{0, (z1 + z2 - z2*z3)/z1, 1}, 1] + 
 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{0, (z2*(-1 + z3))/(-z1 - z2 + z2*z3), 1}, 1] - 
 2*G[{(z1 + z2 - z2*z3)/z1}, 1]*G[{0, (z2*(-1 + z3))/(-z1 - z2 + z2*z3), 1}, 
   1] + G[{(-1 + z1)/z1}, 1]*G[{0, (z3*(-1 + z4))/((-1 + z3)*z4), 1}, 1] + 
 G[{(-1 + z1)/z1}, 1]*G[{0, ((-1 + z3)*z4)/(z3*(-1 + z4)), 1}, 1] - 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{0, (z1 + z2 - z2*z4)/z1, 1}, 1] + 
 2*G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  G[{0, (z1 + z2 - z2*z4)/z1, 1}, 1] - 
 G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{0, (z1 + z2 - z2*z4)/z1, 1}, 1] + 
 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{0, (z2*(-1 + z4))/(-z1 - z2 + z2*z4), 1}, 1] - 
 2*G[{(z1 + z2 - z2*z4)/z1}, 1]*G[{0, (z2*(-1 + z4))/(-z1 - z2 + z2*z4), 1}, 
   1] - 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{0, -((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)), 
    -((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1] + 
 2*G[{(z1 + z2 - z2*z4)/z1}, 1]*
  G[{0, -((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)), 
    -((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1] - 
 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{0, (z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4), 
    (z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1] + 
 2*G[{(z1 + z2 - z2*z3)/z1}, 1]*
  G[{0, (z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4), 
    (z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1] - 
 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{0, (z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4), 
    (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1] + 2*G[{(z1 + z2 - z2*z4)/z1}, 1]*
  G[{0, (z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4), 
    (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1] + 
 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{0, (z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4), 
    (z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1] - 
 2*G[{(z1 + z2 - z2*z4)/z1}, 1]*
  G[{0, (z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4), 
    (z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1] - 
 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{0, (z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4), 
    (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1] + 2*G[{(z1 + z2 - z2*z3)/z1}, 1]*
  G[{0, (z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4), 
    (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1] + 
 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{0, (z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4), 
    (z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1] - 
 2*G[{(z1 + z2 - z2*z3)/z1}, 1]*
  G[{0, (z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4), 
    (z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1] - 
 G[{((-1 + z3)*z4)/(z3 - 2*z4 + z3*z4)}, 1]*
  G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2)), (z1 - z3)/z1, (-1 + z1)/z1}, 1] + 
 G[{(z3*(-1 + z4))/(-2*z3 + z4 + z3*z4)}, 1]*
  G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2)), (z1 - z3)/z1, (-1 + z1)/z1}, 1] + 
 G[{((-1 + z3)*z4)/(-z3 - z4 + 2*z3*z4)}, 1]*
  G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2)), (z1 - z3)/z1, (-1 + z1)/z1}, 1] + 
 G[{((-1 + z3)*z4)/(z3 - 2*z4 + z3*z4)}, 1]*
  ((-2*I)*Pi*G[{(-1 + z1)/(z1 - z4)}, 1]*
    (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
     G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1]) + 
   G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2)), (z1 - z4)/z1, (-1 + z1)/z1}, 1]) - 
 G[{(z3*(-1 + z4))/(-2*z3 + z4 + z3*z4)}, 1]*
  ((-2*I)*Pi*G[{(-1 + z1)/(z1 - z4)}, 1]*
    (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
     G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1]) + 
   G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2)), (z1 - z4)/z1, (-1 + z1)/z1}, 1]) - 
 G[{((-1 + z3)*z4)/(-z3 - z4 + 2*z3*z4)}, 1]*
  ((-2*I)*Pi*G[{(-1 + z1)/(z1 - z4)}, 1]*
    (G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
     G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1]) + 
   G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2)), (z1 - z4)/z1, (-1 + z1)/z1}, 1]) + 
 G[{z1/(z1 - z2)}, 1]*G[{(z1 - z3)/z1, 1, (-1 + z1)/z1}, 1] - 
 G[{(z3*(-1 + z4))/(-2*z3 + z4 + z3*z4)}, 1]*
  G[{(z1 - z3)/z1, 1, (-1 + z1)/z1}, 1] + 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{(z1 - z3)/z1, 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{(z1 - z3)/z1, 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{(z1 - z3)/z1, 1, (z1 + z2 - z2*z4)/z1}, 1] - 
 G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{(z1 - z3)/z1, 1, (z1 + z2 - z2*z4)/z1}, 1] + 
 G[{((-1 + z3)*z4)/(-z3 - z4 + 2*z3*z4)}, 1]*
  G[{(z1 - z3)/z1, (-1 + z1)/z1, 1}, 1] - 
 G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{(z1 - z3)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] - 
 G[{z1/(z1 - z2)}, 1]*G[{(z1 - z3)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 
    (-1 + z1)/z1}, 1] + G[{(z3*(-1 + z4))/(-2*z3 + z4 + z3*z4)}, 1]*
  G[{(z1 - z3)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), (-1 + z1)/z1}, 1] + 
 G[{((-1 + z3)*z4)/(-z3 - z4 + 2*z3*z4)}, 1]*
  G[{(z1 - z3)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), (-1 + z1)/z1}, 1] + 
 G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{(z1 - z3)/z1, (z1 + z2 - z2*z3)/z1, 1}, 1] + 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*((-2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1]*
    (G[{(z1 - z3)/z1}, 1] - G[{(z1 - z3)/(z1 - z4)}, 1]) + 
   G[{(z1 - z3)/z1, (z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]) + 
 G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  ((-2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1]*
    (G[{(z1 - z3)/z1}, 1] - G[{(z1 - z3)/(z1 - z4)}, 1]) + 
   G[{(z1 - z3)/z1, (z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]) - 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*((-2*I)*Pi*(G[{(z1 - z3)/z1}, 1] - G[{(z1 - z3)/(z1 - z4)}, 1])*
    G[{(z1 + z2 - z2*z4)/(z1 - z4)}, 1] + 
   G[{(z1 - z3)/z1, (z1 - z4)/z1, (z1 + z2 - z2*z4)/z1}, 1]) - 
 G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  ((-2*I)*Pi*(G[{(z1 - z3)/z1}, 1] - G[{(z1 - z3)/(z1 - z4)}, 1])*
    G[{(z1 + z2 - z2*z4)/(z1 - z4)}, 1] + 
   G[{(z1 - z3)/z1, (z1 - z4)/z1, (z1 + z2 - z2*z4)/z1}, 1]) + 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(z1 - z3)/z1, (-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/
     (z1*(-z2 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(z1 - z3)/z1, (-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/
     (z1*(-z2 - z4 + z2*z4)), (z1 + z2 - z2*z3)/z1}, 1] - 
 G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{(z1 - z3)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{(z1 - z3)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (z1 + z2 - z2*z3)/z1}, 1] - 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{(z1 - z3)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - 
      z2*z3*z4)/(z1*(-z2 + z3 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/
     (z1*(-1 + z2))}, 1] - 
 G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{(z1 - z3)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{(z1 - z3)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - 
      z2*z3*z4)/(z1*(-z2 + z3 - z4 + z2*z4)), (z1 + z2 - z2*z4)/z1}, 1] + 
 G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{(z1 - z3)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (z1 + z2 - z2*z4)/z1}, 1] - 
 (2*I)*Pi*G[{z1/(z1 - z4), 1, (-1 + z1)/(z1 - z4)}, 1] + 
 (2*I)*Pi*G[{z1/(z1 - z4), (-1 + z1)/(z1 - z4), z1/(z1 - z4)}, 1] - 
 (2*I)*Pi*G[{z1/(z1 - z4), (-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4)), 
    (-1 + z1)/(z1 - z4)}, 1] + 
 (2*I)*Pi*G[{z1/(z1 - z4), (z1 - z3)/(z1 - z4), (-1 + z1)/(z1 - z4)}, 1] - 
 (2*I)*Pi*G[{z1/(z1 - z4), (z1 - z3)/(z1 - z4), (-z1 - z2 + z1*z2)/
     ((-1 + z2)*(z1 - z4))}, 1] + 
 (2*I)*Pi*G[{z1/(z1 - z4), (z1 - z3)/(z1 - z4), (z1 + z2 - z2*z3)/(z1 - z4)}, 
   1] - (2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4)), 
    (-1 + z1)/(z1 - z4), z1/(z1 - z4)}, 1] - 
 (2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4)), z1/(z1 - z4), 
    (-1 + z1)/(z1 - z4)}, 1] + 
 (2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4)), z1/(z1 - z4), 
    z1/(z1 - z4)}, 1] - 
 (2*I)*Pi*G[{(z1 - z3)/(z1 - z4), 1, (-z1 - z2 + z1*z2)/
     ((-1 + z2)*(z1 - z4))}, 1] + 
 (2*I)*Pi*G[{(z1 - z3)/(z1 - z4), 1, (z1 + z2 - z2*z4)/(z1 - z4)}, 1] + 
 (2*I)*Pi*G[{(z1 - z3)/(z1 - z4), z1/(z1 - z4), (-1 + z1)/(z1 - z4)}, 1] + 
 (2*I)*Pi*G[{(z1 - z3)/(z1 - z4), z1/(z1 - z4), (z1 + z2 - z2*z3)/(z1 - z4)}, 
   1] + (2*I)*Pi*G[{(z1 - z3)/(z1 - z4), z1/(z1 - z4), 
    (z1 + z2 - z2*z4)/(z1 - z4)}, 1] - 
 (2*I)*Pi*G[{(z1 - z3)/(z1 - z4), (-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4)), 
    (-1 + z1)/(z1 - z4)}, 1] + 
 (2*I)*Pi*G[{(z1 - z3)/(z1 - z4), (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + 
      z2*z4 - z2*z3*z4)/((z1 - z4)*(-z2 - z3 + z2*z3 + z4)), 
    (-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1] - 
 (2*I)*Pi*G[{(z1 - z3)/(z1 - z4), (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + 
      z2*z4 - z2*z3*z4)/((z1 - z4)*(-z2 - z3 + z2*z3 + z4)), 
    (z1 + z2 - z2*z3)/(z1 - z4)}, 1] + 
 (2*I)*Pi*G[{(z1 - z3)/(z1 - z4), (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + 
      z1*z2*z4 - z2*z3*z4)/((z1 - z4)*(-z2 + z3 - z4 + z2*z4)), 
    (-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1] - 
 (2*I)*Pi*G[{(z1 - z3)/(z1 - z4), (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + 
      z1*z2*z4 - z2*z3*z4)/((z1 - z4)*(-z2 + z3 - z4 + z2*z4)), 
    (z1 + z2 - z2*z4)/(z1 - z4)}, 1] + G[{z1/(z1 - z2)}, 1]*
  ((-2*I)*Pi*G[{z1/(z1 - z4), (-1 + z1)/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, 1, (-1 + z1)/z1}, 1]) - 
 G[{((-1 + z3)*z4)/(z3 - 2*z4 + z3*z4)}, 1]*
  ((-2*I)*Pi*G[{z1/(z1 - z4), (-1 + z1)/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, 1, (-1 + z1)/z1}, 1]) - 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  ((-2*I)*Pi*G[{z1/(z1 - z4), (-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1] + 
   G[{(z1 - z4)/z1, 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]) - 
 G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  ((-2*I)*Pi*G[{z1/(z1 - z4), (-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1] + 
   G[{(z1 - z4)/z1, 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]) + 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  ((-2*I)*Pi*G[{z1/(z1 - z4), (z1 + z2 - z2*z3)/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, 1, (z1 + z2 - z2*z3)/z1}, 1]) + 
 G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  ((-2*I)*Pi*G[{z1/(z1 - z4), (z1 + z2 - z2*z3)/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, 1, (z1 + z2 - z2*z3)/z1}, 1]) - 
 G[{((-1 + z3)*z4)/(-z3 - z4 + 2*z3*z4)}, 1]*
  ((-2*I)*Pi*G[{(-1 + z1)/(z1 - z4), z1/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, (-1 + z1)/z1, 1}, 1]) + 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*((-2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4)), z1/(z1 - z4)}, 
     1] + G[{(z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1]) + 
 G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
  ((-2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4)), z1/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1]) - 
 G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  ((-2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4)), z1/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1]) - 
 G[{z1/(z1 - z2)}, 1]*
  ((-2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4)), 
      (-1 + z1)/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), (-1 + z1)/z1}, 1]) + 
 G[{((-1 + z3)*z4)/(z3 - 2*z4 + z3*z4)}, 1]*
  ((-2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4)), 
      (-1 + z1)/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), (-1 + z1)/z1}, 1]) - 
 G[{((-1 + z3)*z4)/(-z3 - z4 + 2*z3*z4)}, 1]*
  ((-2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4)), 
      (-1 + z1)/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), (-1 + z1)/z1}, 1]) - 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  ((-2*I)*Pi*G[{(z1 - z3)/(z1 - z4), (-z1 - z2 + z1*z2)/
       ((-1 + z2)*(z1 - z4))}, 1] + G[{(z1 - z4)/z1, (z1 - z3)/z1, 
     (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]) - 
 G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  ((-2*I)*Pi*G[{(z1 - z3)/(z1 - z4), (-z1 - z2 + z1*z2)/
       ((-1 + z2)*(z1 - z4))}, 1] + G[{(z1 - z4)/z1, (z1 - z3)/z1, 
     (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]) + 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  ((-2*I)*Pi*G[{(z1 - z3)/(z1 - z4), (z1 + z2 - z2*z3)/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, (z1 - z3)/z1, (z1 + z2 - z2*z3)/z1}, 1]) + 
 G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  ((-2*I)*Pi*G[{(z1 - z3)/(z1 - z4), (z1 + z2 - z2*z3)/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, (z1 - z3)/z1, (z1 + z2 - z2*z3)/z1}, 1]) - 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*((-2*I)*Pi*G[{(z1 + z2 - z2*z4)/(z1 - z4), z1/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, (z1 + z2 - z2*z4)/z1, 1}, 1]) - 
 G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
  ((-2*I)*Pi*G[{(z1 + z2 - z2*z4)/(z1 - z4), z1/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, (z1 + z2 - z2*z4)/z1, 1}, 1]) + 
 G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  ((-2*I)*Pi*G[{(z1 + z2 - z2*z4)/(z1 - z4), z1/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, (z1 + z2 - z2*z4)/z1, 1}, 1]) + 
 G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
  ((-2*I)*Pi*G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
       ((-z2 - z3 + z2*z3)*(z1 - z4)), (-z1 - z2 + z1*z2)/
       ((-1 + z2)*(z1 - z4))}, 1] + 
   G[{(z1 - z4)/z1, (-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
      (z1*(-z2 - z3 + z2*z3)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]) - 
 G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
  ((-2*I)*Pi*G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
       ((-z2 - z3 + z2*z3)*(z1 - z4)), (z1 + z2 - z2*z4)/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, (-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
      (z1*(-z2 - z3 + z2*z3)), (z1 + z2 - z2*z4)/z1}, 1]) + 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  ((-2*I)*Pi*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
       ((z1 - z4)*(-z2 - z3 + z2*z3 + z4)), (-z1 - z2 + z1*z2)/
       ((-1 + z2)*(z1 - z4))}, 1] + 
   G[{(z1 - z4)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
      (z1*(-z2 - z3 + z2*z3 + z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]) + 
 G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  ((-2*I)*Pi*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
       ((z1 - z4)*(-z2 - z3 + z2*z3 + z4)), (-z1 - z2 + z1*z2)/
       ((-1 + z2)*(z1 - z4))}, 1] + 
   G[{(z1 - z4)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
      (z1*(-z2 - z3 + z2*z3 + z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]) - 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  ((-2*I)*Pi*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
       ((z1 - z4)*(-z2 - z3 + z2*z3 + z4)), (z1 + z2 - z2*z3)/(z1 - z4)}, 
     1] + G[{(z1 - z4)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - 
       z2*z3*z4)/(z1*(-z2 - z3 + z2*z3 + z4)), (z1 + z2 - z2*z3)/z1}, 1]) - 
 G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  ((-2*I)*Pi*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
       ((z1 - z4)*(-z2 - z3 + z2*z3 + z4)), (z1 + z2 - z2*z3)/(z1 - z4)}, 
     1] + G[{(z1 - z4)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - 
       z2*z3*z4)/(z1*(-z2 - z3 + z2*z3 + z4)), (z1 + z2 - z2*z3)/z1}, 1]) - 
 G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  ((-2*I)*Pi*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
       ((z1 - z4)*(-z2 + z3 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/
       ((-1 + z2)*(z1 - z4))}, 1] + 
   G[{(z1 - z4)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      (z1*(-z2 + z3 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]) + 
 G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  ((-2*I)*Pi*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
       ((z1 - z4)*(-z2 + z3 - z4 + z2*z4)), (z1 + z2 - z2*z4)/(z1 - z4)}, 
     1] + G[{(z1 - z4)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - 
       z2*z3*z4)/(z1*(-z2 + z3 - z4 + z2*z4)), (z1 + z2 - z2*z4)/z1}, 1]) - 
 (2*I)*Pi*G[{(z1 + z2 - z2*z4)/(z1 - z4), z1/(z1 - z4), z1/(z1 - z4)}, 1] + 
 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)), 0, 1}, 
   1] - 2*G[{(z1 + z2 - z2*z4)/z1}, 1]*
  G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)), 0, 1}, 
   1] - 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)), 0, 
    -((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1] + 
 2*G[{(z1 + z2 - z2*z4)/z1}, 1]*
  G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)), 0, 
    -((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1] - 
 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)), 
    (z2*(-1 + z4))/(-z1 - z2 + z2*z4), 1}, 1] + 
 2*G[{(z1 + z2 - z2*z4)/z1}, 1]*
  G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)), 
    (z2*(-1 + z4))/(-z1 - z2 + z2*z4), 1}, 1] - 
 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)), 
    -((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)), 
    (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1] + 2*G[{(z1 + z2 - z2*z4)/z1}, 1]*
  G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)), 
    -((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)), 
    (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1] - 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
     (z1*(-z2 - z3 + z2*z3)), 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 2*G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
  G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
     (z1*(-z2 - z3 + z2*z3)), 1, (z1 + z2 - z2*z4)/z1}, 1] + 
 2*G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
  G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    1, (z1 + z2 - z2*z4)/z1}, 1] - 
 G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    1, (z1 + z2 - z2*z4)/z1}, 1] - 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
     (z1*(-z2 - z3 + z2*z3)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] - 
 2*G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
  G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] + 
 G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] + 
 G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
  ((-2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1]*
    (G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
        (z1*(-z2 - z3 + z2*z3))}, 1] - 
     G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/((-z2 - z3 + z2*z3)*
         (z1 - z4))}, 1]) + G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
      (z1*(-z2 - z3 + z2*z3)), (z1 - z4)/z1, (-z1 - z2 + z1*z2)/
      (z1*(-1 + z2))}, 1]) - 
 G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
  ((-2*I)*Pi*G[{(z1 + z2 - z2*z4)/(z1 - z4)}, 1]*
    (G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
        (z1*(-z2 - z3 + z2*z3))}, 1] - 
     G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/((-z2 - z3 + z2*z3)*
         (z1 - z4))}, 1]) + G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
      (z1*(-z2 - z3 + z2*z3)), (z1 - z4)/z1, (z1 + z2 - z2*z4)/z1}, 1]) + 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
     (z1*(-z2 - z3 + z2*z3)), (z1 + z2 - z2*z4)/z1, 1}, 1] + 
 2*G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
  G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    (z1 + z2 - z2*z4)/z1, 1}, 1] - 
 G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    (z1 + z2 - z2*z4)/z1, 1}, 1] - 
 2*G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
  G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    (-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 2*G[{-((z2*(z3 - z4))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4))}, 1]*
  G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    (-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    (z1 + z2 - z2*z4)/z1}, 1] - 
 (2*I)*Pi*G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
     ((-z2 - z3 + z2*z3)*(z1 - z4)), z1/(z1 - z4), 
    (-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1] + 
 (2*I)*Pi*G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
     ((-z2 - z3 + z2*z3)*(z1 - z4)), z1/(z1 - z4), 
    (z1 + z2 - z2*z4)/(z1 - z4)}, 1] - 
 (2*I)*Pi*G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
     ((-z2 - z3 + z2*z3)*(z1 - z4)), (-z1 - z2 + z1*z2)/
     ((-1 + z2)*(z1 - z4)), z1/(z1 - z4)}, 1] + 
 (2*I)*Pi*G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
     ((-z2 - z3 + z2*z3)*(z1 - z4)), (z1 + z2 - z2*z4)/(z1 - z4), 
    z1/(z1 - z4)}, 1] + 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4), 0, 1}, 
   1] - 2*G[{(z1 + z2 - z2*z3)/z1}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4), 0, 1}, 
   1] - 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4), 0, 
    (z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1] + 
 2*G[{(z1 + z2 - z2*z3)/z1}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4), 0, 
    (z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1] - 
 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4), 
    (z2*(-1 + z3))/(-z1 - z2 + z2*z3), 1}, 1] + 
 2*G[{(z1 + z2 - z2*z3)/z1}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4), 
    (z2*(-1 + z3))/(-z1 - z2 + z2*z3), 1}, 1] - 
 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4), 
    (z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4), 
    (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1] + 2*G[{(z1 + z2 - z2*z3)/z1}, 1]*
  G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4), 
    (z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4), 
    (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1] - 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    1, (z1 + z2 - z2*z3)/z1}, 1] + 
 G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    1, (z1 + z2 - z2*z3)/z1}, 1] - 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] - 
 G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] + 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    (z1 - z3)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    (z1 - z3)/z1, (z1 + z2 - z2*z3)/z1}, 1] + 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    (z1 + z2 - z2*z3)/z1, 1}, 1] + 
 G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    (z1 + z2 - z2*z3)/z1, 1}, 1] - 
 2*G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    (-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 2*G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    (-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    (z1 + z2 - z2*z3)/z1}, 1] - G[{z1/(z1 - z2)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), 1, (-1 + z1)/z1}, 1] + 
 G[{((-1 + z3)*z4)/(z3 - 2*z4 + z3*z4)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), 1, (-1 + z1)/z1}, 1] + 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 
   1] + G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + 
      z2*z3^2 - z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 
   1] - G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), 1, (z1 + z2 - z2*z3)/z1}, 1] - 
 G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), 1, (z1 + z2 - z2*z3)/z1}, 1] + 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 
   1] + 2*G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 
   1] + G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + 
      z2*z3^2 - z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 
   1] + G[{z1/(z1 - z2)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 
    (-1 + z1)/z1}, 1] - G[{((-1 + z3)*z4)/(z3 - 2*z4 + z3*z4)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 
    (-1 + z1)/z1}, 1] - G[{z1/(z1 - z2)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (z1 - z3)/z1, (-1 + z1)/z1}, 1] + 
 G[{((-1 + z3)*z4)/(z3 - 2*z4 + z3*z4)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (z1 - z3)/z1, (-1 + z1)/z1}, 1] - 
 G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (z1 - z3)/z1, 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (z1 - z3)/z1, (z1 + z2 - z2*z3)/z1}, 1] - 
 G[{(z2*(z3 - z4))/(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (z1 + z2 - z2*z3)/z1, 1}, 1] - 
 2*G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (z1 + z2 - z2*z3)/z1, 1}, 1] - 
 G[{(z1*(z3 - z4)*(-z2 - z4 + z2*z4))/(-(z1*z2*z3) + z2^2*z3 + z2*z3^2 - 
      z2^2*z3^2 + z1*z2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 - 
      z2*z3^2*z4 + z2^2*z3^2*z4 + z1*z4^2 - z1*z2*z4^2)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (z1 + z2 - z2*z3)/z1, 1}, 1] + 
 G[{z1/(z1 - z2)}, 1]*((-2*I)*Pi*G[{(-1 + z1)/(z1 - z4)}, 1]*
    (G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
        (z1*(-z2 - z3 + z2*z3 + z4))}, 1] - 
     G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
        ((z1 - z4)*(-z2 - z3 + z2*z3 + z4))}, 1]) + 
   G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
      (z1*(-z2 - z3 + z2*z3 + z4)), (z1 - z4)/z1, (-1 + z1)/z1}, 1]) - 
 G[{((-1 + z3)*z4)/(z3 - 2*z4 + z3*z4)}, 1]*
  ((-2*I)*Pi*G[{(-1 + z1)/(z1 - z4)}, 1]*
    (G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
        (z1*(-z2 - z3 + z2*z3 + z4))}, 1] - 
     G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
        ((z1 - z4)*(-z2 - z3 + z2*z3 + z4))}, 1]) + 
   G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
      (z1*(-z2 - z3 + z2*z3 + z4)), (z1 - z4)/z1, (-1 + z1)/z1}, 1]) + 
 2*G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + 
      z2*z4 - z2*z3*z4)/(z1*(-z2 - z3 + z2*z3 + z4)), 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 2*G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1]*
  G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + 
      z2*z4 - z2*z3*z4)/(z1*(-z2 - z3 + z2*z3 + z4)), (z1 + z2 - z2*z3)/z1}, 
   1] + (2*I)*Pi*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     ((z1 - z4)*(-z2 - z3 + z2*z3 + z4)), 1, (-1 + z1)/(z1 - z4)}, 1] - 
 (2*I)*Pi*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     ((z1 - z4)*(-z2 - z3 + z2*z3 + z4)), z1/(z1 - z4), (-1 + z1)/(z1 - z4)}, 
   1] + (2*I)*Pi*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     ((z1 - z4)*(-z2 - z3 + z2*z3 + z4)), (-z1 - z2 + z1*z2)/
     ((-1 + z2)*(z1 - z4)), (-1 + z1)/(z1 - z4)}, 1] - 
 (2*I)*Pi*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     ((z1 - z4)*(-z2 - z3 + z2*z3 + z4)), (z1 - z3)/(z1 - z4), 
    (-1 + z1)/(z1 - z4)}, 1] + 
 (2*I)*Pi*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     ((z1 - z4)*(-z2 - z3 + z2*z3 + z4)), (z1 - z3)/(z1 - z4), 
    (-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1] - 
 (2*I)*Pi*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     ((z1 - z4)*(-z2 - z3 + z2*z3 + z4)), (z1 - z3)/(z1 - z4), 
    (z1 + z2 - z2*z3)/(z1 - z4)}, 1] - G[{z1/(z1 - z2)}, 1]*
  G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), 1, (-1 + z1)/z1}, 1] + 
 G[{(z3*(-1 + z4))/(-2*z3 + z4 + z3*z4)}, 1]*
  G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), 1, (-1 + z1)/z1}, 1] - 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 
   1] - G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - 
      z1*z2*z3^2 - z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + 
      z2*z4^2 - z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 
   1] + G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + 
      z2*z4)}, 1]*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), 1, (z1 + z2 - z2*z4)/z1}, 1] + 
 G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), 1, (z1 + z2 - z2*z4)/z1}, 1] - 
 G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)}, 
   1]*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 
   1] + 2*G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 
   1] - G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - 
      z1*z2*z3^2 - z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + 
      z2*z4^2 - z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 
   1] + G[{z1/(z1 - z2)}, 1]*
  G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 
    (-1 + z1)/z1}, 1] - G[{(z3*(-1 + z4))/(-2*z3 + z4 + z3*z4)}, 1]*
  G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 
    (-1 + z1)/z1}, 1] + G[{z1/(z1 - z2)}, 1]*
  G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (z1 - z3)/z1, (-1 + z1)/z1}, 1] - 
 G[{(z3*(-1 + z4))/(-2*z3 + z4 + z3*z4)}, 1]*
  G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (z1 - z3)/z1, (-1 + z1)/z1}, 1] - 
 G[{z1/(z1 - z2)}, 1]*((-2*I)*Pi*G[{(-1 + z1)/(z1 - z4)}, 1]*
    (G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
        (z1*(-z2 + z3 - z4 + z2*z4))}, 1] - 
     G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
        ((z1 - z4)*(-z2 + z3 - z4 + z2*z4))}, 1]) + 
   G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      (z1*(-z2 + z3 - z4 + z2*z4)), (z1 - z4)/z1, (-1 + z1)/z1}, 1]) + 
 G[{(z3*(-1 + z4))/(-2*z3 + z4 + z3*z4)}, 1]*
  ((-2*I)*Pi*G[{(-1 + z1)/(z1 - z4)}, 1]*
    (G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
        (z1*(-z2 + z3 - z4 + z2*z4))}, 1] - 
     G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
        ((z1 - z4)*(-z2 + z3 - z4 + z2*z4))}, 1]) + 
   G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      (z1*(-z2 + z3 - z4 + z2*z4)), (z1 - z4)/z1, (-1 + z1)/z1}, 1]) - 
 G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  ((-2*I)*Pi*G[{(-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1]*
    (G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
        (z1*(-z2 + z3 - z4 + z2*z4))}, 1] - 
     G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
        ((z1 - z4)*(-z2 + z3 - z4 + z2*z4))}, 1]) + 
   G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      (z1*(-z2 + z3 - z4 + z2*z4)), (z1 - z4)/z1, (-z1 - z2 + z1*z2)/
      (z1*(-1 + z2))}, 1]) + 
 G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  ((-2*I)*Pi*G[{(z1 + z2 - z2*z4)/(z1 - z4)}, 1]*
    (G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
        (z1*(-z2 + z3 - z4 + z2*z4))}, 1] - 
     G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
        ((z1 - z4)*(-z2 + z3 - z4 + z2*z4))}, 1]) + 
   G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
      (z1*(-z2 + z3 - z4 + z2*z4)), (z1 - z4)/z1, (z1 + z2 - z2*z4)/z1}, 
    1]) + G[{(z1*(-z2 - z3 + z2*z3))/(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + 
      z2*z4)}, 1]*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (z1 + z2 - z2*z4)/z1, 1}, 1] - 
 2*G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (z1 + z2 - z2*z4)/z1, 1}, 1] + 
 G[{(z2*(-1 + z3)*z4*(-z2 - z4 + z2*z4))/(z1*z2*z3 + z1*z3^2 - z1*z2*z3^2 - 
      z1*z2*z4 + z2^2*z4 - z1*z3*z4 + z1*z2*z3*z4 - z2^2*z3*z4 + z2*z4^2 - 
      z2^2*z4^2 - z2*z3*z4^2 + z2^2*z3*z4^2)}, 1]*
  G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (z1 + z2 - z2*z4)/z1, 1}, 1] + 
 2*G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + 
      z1*z2*z4 - z2*z3*z4)/(z1*(-z2 + z3 - z4 + z2*z4)), 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 2*G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1]*
  G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + 
      z1*z2*z4 - z2*z3*z4)/(z1*(-z2 + z3 - z4 + z2*z4)), 
    (z1 + z2 - z2*z4)/z1}, 1] + 
 (2*I)*Pi*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     ((z1 - z4)*(-z2 + z3 - z4 + z2*z4)), z1/(z1 - z4), 
    (-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1] - 
 (2*I)*Pi*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     ((z1 - z4)*(-z2 + z3 - z4 + z2*z4)), z1/(z1 - z4), 
    (z1 + z2 - z2*z4)/(z1 - z4)}, 1] + 
 (2*I)*Pi*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     ((z1 - z4)*(-z2 + z3 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/
     ((-1 + z2)*(z1 - z4)), z1/(z1 - z4)}, 1] - 
 (2*I)*Pi*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     ((z1 - z4)*(-z2 + z3 - z4 + z2*z4)), (z1 + z2 - z2*z4)/(z1 - z4), 
    z1/(z1 - z4)}, 1] - 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4), 0, 
    (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1] + 2*G[{(z1 + z2 - z2*z4)/z1}, 1]*
  G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4), 0, 
    (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1] + 
 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4), 0, 
    (z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1] - 
 2*G[{(z1 + z2 - z2*z4)/z1}, 1]*
  G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4), 0, 
    (z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4)}, 1] + 
 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4), 
    (z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4), 
    (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1] - 2*G[{(z1 + z2 - z2*z4)/z1}, 1]*
  G[{(z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4), 
    (z2*z3*(-1 + z4))/(-(z1*z3) - z2*z3 + z1*z4 + z2*z3*z4), 
    (z2*(-1 + z4))/(-z1 - z2 + z2*z4)}, 1] - 
 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4), 0, 
    (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1] + 2*G[{(z1 + z2 - z2*z3)/z1}, 1]*
  G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4), 0, 
    (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1] + 
 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4), 0, 
    (z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1] - 
 2*G[{(z1 + z2 - z2*z3)/z1}, 1]*
  G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4), 0, 
    (z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4)}, 1] + 
 2*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*
  G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4), 
    (z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4), 
    (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1] - 2*G[{(z1 + z2 - z2*z3)/z1}, 1]*
  G[{(z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4), 
    (z2*(-1 + z3)*z4)/(z1*z3 - z1*z4 - z2*z4 + z2*z3*z4), 
    (z2*(-1 + z3))/(-z1 - z2 + z2*z3)}, 1] - 
 4*G[{0, 0, 0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 2*G[{0, 0, 0, (z1 + z2 - z2*z3)/z1}, 1] + 
 2*G[{0, 0, 0, (z1 + z2 - z2*z4)/z1}, 1] - 
 4*G[{0, 0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] + 
 2*G[{0, 0, (z1 + z2 - z2*z3)/z1, 1}, 1] + 
 2*G[{0, 0, (z1 + z2 - z2*z4)/z1, 1}, 1] - 
 4*G[{0, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1, 1}, 1] + 
 2*G[{0, (z1 + z2 - z2*z3)/z1, 1, 1}, 1] + 
 2*G[{0, (z1 + z2 - z2*z4)/z1, 1, 1}, 1] - 
 2*G[{(z1 - z3)/z1, 1, 1, (-1 + z1)/z1}, 1] + 
 2*G[{(z1 - z3)/z1, 1, 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 2*G[{(z1 - z3)/z1, 1, 1, (z1 + z2 - z2*z4)/z1}, 1] - 
 G[{(z1 - z3)/z1, 1, (-1 + z1)/z1, 1}, 1] + 
 G[{(z1 - z3)/z1, 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), (-1 + z1)/z1}, 1] + 
 G[{(z1 - z3)/z1, 1, (z1 - z3)/z1, (-1 + z1)/z1}, 1] - 
 G[{(z1 - z3)/z1, 1, (z1 - z4)/z1, (-1 + z1)/z1}, 1] + 
 G[{(z1 - z3)/z1, 1, (z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(z1 - z3)/z1, 1, (z1 - z4)/z1, (z1 + z2 - z2*z4)/z1}, 1] - 
 2*G[{(z1 - z3)/z1, 1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - 
      z2*z3*z4)/(z1*(-z2 + z3 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/
     (z1*(-1 + z2))}, 1] + 
 2*G[{(z1 - z3)/z1, 1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - 
      z2*z3*z4)/(z1*(-z2 + z3 - z4 + z2*z4)), (z1 + z2 - z2*z4)/z1}, 1] - 
 G[{(z1 - z3)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1, 1}, 1] + 
 G[{(z1 - z3)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1, (-1 + z1)/z1}, 1] + 
 G[{(z1 - z3)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), (-1 + z1)/z1, 1}, 1] + 
 G[{(z1 - z3)/z1, (z1 + z2 - z2*z3)/z1, 1, 1}, 1] - 
 G[{(z1 - z3)/z1, (z1 - z4)/z1, 1, (-1 + z1)/z1}, 1] + 
 2*((-2*I)*Pi*(G[{(z1 - z3)/z1}, 1] - G[{(z1 - z3)/(z1 - z4)}, 1])*
    G[{z1/(z1 - z4), (-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1] + 
   G[{(z1 - z3)/z1, (z1 - z4)/z1, 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 
    1]) - G[{(z1 - z3)/z1, (z1 - z4)/z1, 1, (z1 + z2 - z2*z3)/z1}, 1] - 
 G[{(z1 - z3)/z1, (z1 - z4)/z1, 1, (z1 + z2 - z2*z4)/z1}, 1] + 
 G[{(z1 - z3)/z1, (z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 
   (-1 + z1)/z1}, 1] + G[{(z1 - z3)/z1, (z1 - z4)/z1, (z1 - z3)/z1, 
   (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(z1 - z3)/z1, (z1 - z4)/z1, (z1 - z3)/z1, (z1 + z2 - z2*z3)/z1}, 1] - 
 G[{(z1 - z3)/z1, (z1 - z4)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + 
     z2*z4 - z2*z3*z4)/(z1*(-z2 - z3 + z2*z3 + z4)), 
   (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(z1 - z3)/z1, (z1 - z4)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + 
     z2*z4 - z2*z3*z4)/(z1*(-z2 - z3 + z2*z3 + z4)), (z1 + z2 - z2*z3)/z1}, 
  1] - G[{(z1 - z3)/z1, (z1 - z4)/z1, 
   (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(z1 - z3)/z1, (z1 - z4)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + 
     z1*z2*z4 - z2*z3*z4)/(z1*(-z2 + z3 - z4 + z2*z4)), 
   (z1 + z2 - z2*z4)/z1}, 1] + 
 G[{(z1 - z3)/z1, (-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/
    (z1*(-z2 - z4 + z2*z4)), 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(z1 - z3)/z1, (-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/
    (z1*(-z2 - z4 + z2*z4)), 1, (z1 + z2 - z2*z3)/z1}, 1] + 
 G[{(z1 - z3)/z1, (-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/
    (z1*(-z2 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] - 
 G[{(z1 - z3)/z1, (-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/
    (z1*(-z2 - z4 + z2*z4)), (z1 + z2 - z2*z3)/z1, 1}, 1] - 
 G[{(z1 - z3)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(z1 - z3)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), 1, (z1 + z2 - z2*z3)/z1}, 1] - 
 G[{(z1 - z3)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] + 
 G[{(z1 - z3)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), (z1 + z2 - z2*z3)/z1, 1}, 1] + 
 G[{(z1 - z3)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), 1, (-1 + z1)/z1}, 1] - 
 2*G[{(z1 - z3)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 
   1] + 2*G[{(z1 - z3)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - 
      z2*z3*z4)/(z1*(-z2 + z3 - z4 + z2*z4)), 1, (z1 + z2 - z2*z4)/z1}, 1] - 
 G[{(z1 - z3)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 
   (-1 + z1)/z1}, 1] - 
 G[{(z1 - z3)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), (z1 - z3)/z1, (-1 + z1)/z1}, 1] + 
 G[{(z1 - z3)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), (z1 - z4)/z1, (-1 + z1)/z1}, 1] - 
 G[{(z1 - z3)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), (z1 - z4)/z1, 
   (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(z1 - z3)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), (z1 - z4)/z1, (z1 + z2 - z2*z4)/z1}, 1] + 
 2*G[{(z1 - z3)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + 
      z1*z2*z4 - z2*z3*z4)/(z1*(-z2 + z3 - z4 + z2*z4)), 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 2*G[{(z1 - z3)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + 
      z1*z2*z4 - z2*z3*z4)/(z1*(-z2 + z3 - z4 + z2*z4)), 
    (z1 + z2 - z2*z4)/z1}, 1] - 
 2*((-2*I)*Pi*G[{z1/(z1 - z4), z1/(z1 - z4), (-1 + z1)/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, 1, 1, (-1 + z1)/z1}, 1]) + 
 2*((-2*I)*Pi*G[{z1/(z1 - z4), z1/(z1 - z4), (-z1 - z2 + z1*z2)/
       ((-1 + z2)*(z1 - z4))}, 1] + 
   G[{(z1 - z4)/z1, 1, 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]) - 
 2*((-2*I)*Pi*G[{z1/(z1 - z4), z1/(z1 - z4), (z1 + z2 - z2*z3)/(z1 - z4)}, 
     1] + G[{(z1 - z4)/z1, 1, 1, (z1 + z2 - z2*z3)/z1}, 1]) - 
 G[{(z1 - z4)/z1, 1, (-1 + z1)/z1, 1}, 1] + 
 G[{(z1 - z4)/z1, 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), (-1 + z1)/z1}, 1] - 
 G[{(z1 - z4)/z1, 1, (z1 - z3)/z1, (-1 + z1)/z1}, 1] + 
 G[{(z1 - z4)/z1, 1, (z1 - z3)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(z1 - z4)/z1, 1, (z1 - z3)/z1, (z1 + z2 - z2*z3)/z1}, 1] + 
 G[{(z1 - z4)/z1, 1, (z1 - z4)/z1, (-1 + z1)/z1}, 1] - 
 2*((-2*I)*Pi*G[{z1/(z1 - z4), (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - 
        z2*z3*z4)/((z1 - z4)*(-z2 - z3 + z2*z3 + z4)), 
      (-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1] + 
   G[{(z1 - z4)/z1, 1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - 
       z2*z3*z4)/(z1*(-z2 - z3 + z2*z3 + z4)), (-z1 - z2 + z1*z2)/
      (z1*(-1 + z2))}, 1]) + 
 2*((-2*I)*Pi*G[{z1/(z1 - z4), (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - 
        z2*z3*z4)/((z1 - z4)*(-z2 - z3 + z2*z3 + z4)), 
      (z1 + z2 - z2*z3)/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, 1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - 
       z2*z3*z4)/(z1*(-z2 - z3 + z2*z3 + z4)), (z1 + z2 - z2*z3)/z1}, 1]) - 
 G[{(z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1, 1}, 1] + 
 G[{(z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1, (-1 + z1)/z1}, 1] + 
 G[{(z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), (-1 + z1)/z1, 1}, 1] - 
 G[{(z1 - z4)/z1, (z1 - z3)/z1, 1, (-1 + z1)/z1}, 1] + 
 2*((-2*I)*Pi*G[{(z1 - z3)/(z1 - z4), z1/(z1 - z4), (-z1 - z2 + z1*z2)/
       ((-1 + z2)*(z1 - z4))}, 1] + G[{(z1 - z4)/z1, (z1 - z3)/z1, 1, 
     (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]) - 
 G[{(z1 - z4)/z1, (z1 - z3)/z1, 1, (z1 + z2 - z2*z3)/z1}, 1] - 
 G[{(z1 - z4)/z1, (z1 - z3)/z1, 1, (z1 + z2 - z2*z4)/z1}, 1] + 
 G[{(z1 - z4)/z1, (z1 - z3)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 
   (-1 + z1)/z1}, 1] + G[{(z1 - z4)/z1, (z1 - z3)/z1, (z1 - z4)/z1, 
   (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(z1 - z4)/z1, (z1 - z3)/z1, (z1 - z4)/z1, (z1 + z2 - z2*z4)/z1}, 1] - 
 G[{(z1 - z4)/z1, (z1 - z3)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + 
     z2*z4 - z2*z3*z4)/(z1*(-z2 - z3 + z2*z3 + z4)), 
   (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(z1 - z4)/z1, (z1 - z3)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + 
     z2*z4 - z2*z3*z4)/(z1*(-z2 - z3 + z2*z3 + z4)), (z1 + z2 - z2*z3)/z1}, 
  1] - G[{(z1 - z4)/z1, (z1 - z3)/z1, 
   (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(z1 - z4)/z1, (z1 - z3)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + 
     z1*z2*z4 - z2*z3*z4)/(z1*(-z2 + z3 - z4 + z2*z4)), 
   (z1 + z2 - z2*z4)/z1}, 1] + G[{(z1 - z4)/z1, (z1 + z2 - z2*z4)/z1, 1, 1}, 
  1] + G[{(z1 - z4)/z1, (-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
    (z1*(-z2 - z3 + z2*z3)), 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(z1 - z4)/z1, (-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
    (z1*(-z2 - z3 + z2*z3)), 1, (z1 + z2 - z2*z4)/z1}, 1] + 
 G[{(z1 - z4)/z1, (-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
    (z1*(-z2 - z3 + z2*z3)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] - 
 G[{(z1 - z4)/z1, (-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/
    (z1*(-z2 - z3 + z2*z3)), (z1 + z2 - z2*z4)/z1, 1}, 1] + 
 G[{(z1 - z4)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), 1, (-1 + z1)/z1}, 1] - 
 2*((-2*I)*Pi*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
       ((z1 - z4)*(-z2 - z3 + z2*z3 + z4)), z1/(z1 - z4), 
      (-z1 - z2 + z1*z2)/((-1 + z2)*(z1 - z4))}, 1] + 
   G[{(z1 - z4)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
      (z1*(-z2 - z3 + z2*z3 + z4)), 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 
    1]) + 
 2*((-2*I)*Pi*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
       ((z1 - z4)*(-z2 - z3 + z2*z3 + z4)), z1/(z1 - z4), 
      (z1 + z2 - z2*z3)/(z1 - z4)}, 1] + 
   G[{(z1 - z4)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
      (z1*(-z2 - z3 + z2*z3 + z4)), 1, (z1 + z2 - z2*z3)/z1}, 1]) - 
 G[{(z1 - z4)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 
   (-1 + z1)/z1}, 1] + 
 G[{(z1 - z4)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), (z1 - z3)/z1, (-1 + z1)/z1}, 1] - 
 G[{(z1 - z4)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), (z1 - z3)/z1, 
   (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(z1 - z4)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), (z1 - z3)/z1, (z1 + z2 - z2*z3)/z1}, 1] - 
 G[{(z1 - z4)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), (z1 - z4)/z1, (-1 + z1)/z1}, 1] + 
 2*((-2*I)*Pi*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
       ((z1 - z4)*(-z2 - z3 + z2*z3 + z4)), 
      (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
       ((z1 - z4)*(-z2 - z3 + z2*z3 + z4)), (-z1 - z2 + z1*z2)/
       ((-1 + z2)*(z1 - z4))}, 1] + 
   G[{(z1 - z4)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
      (z1*(-z2 - z3 + z2*z3 + z4)), (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + 
       z2*z4 - z2*z3*z4)/(z1*(-z2 - z3 + z2*z3 + z4)), 
     (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]) - 
 2*((-2*I)*Pi*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
       ((z1 - z4)*(-z2 - z3 + z2*z3 + z4)), 
      (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
       ((z1 - z4)*(-z2 - z3 + z2*z3 + z4)), (z1 + z2 - z2*z3)/(z1 - z4)}, 
     1] + G[{(z1 - z4)/z1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - 
       z2*z3*z4)/(z1*(-z2 - z3 + z2*z3 + z4)), 
     (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
      (z1*(-z2 - z3 + z2*z3 + z4)), (z1 + z2 - z2*z3)/z1}, 1]) - 
 G[{(z1 - z4)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(z1 - z4)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), 1, (z1 + z2 - z2*z4)/z1}, 1] - 
 G[{(z1 - z4)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] + 
 G[{(z1 - z4)/z1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), (z1 + z2 - z2*z4)/z1, 1}, 1] + 
 G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 1, 
   (z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 1, 
   (z1 - z4)/z1, (z1 + z2 - z2*z4)/z1}, 1] - 
 2*G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    1, (-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 2*G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    1, (-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    (z1 + z2 - z2*z4)/z1}, 1] + 
 G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
   (z1 - z4)/z1, 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
   (z1 - z4)/z1, 1, (z1 + z2 - z2*z4)/z1}, 1] + 
 G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
   (z1 - z4)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] - 
 G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
   (z1 - z4)/z1, (z1 + z2 - z2*z4)/z1, 1}, 1] - 
 2*G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    (-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 1, 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 2*G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    (-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 1, 
    (z1 + z2 - z2*z4)/z1}, 1] - 
 2*G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    (-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] + 
 2*G[{(-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    (-(z1*z2) - z1*z3 - z2*z3 + z1*z2*z3 + z2*z4)/(z1*(-z2 - z3 + z2*z3)), 
    (z1 + z2 - z2*z4)/z1, 1}, 1] + 
 G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 1, 
   (z1 - z3)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 1, 
   (z1 - z3)/z1, (z1 + z2 - z2*z3)/z1}, 1] - 
 2*G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    1, (-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 2*G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    1, (-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    (z1 + z2 - z2*z3)/z1}, 1] + 
 G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
   (z1 - z3)/z1, 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
   (z1 - z3)/z1, 1, (z1 + z2 - z2*z3)/z1}, 1] + 
 G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
   (z1 - z3)/z1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] - 
 G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
   (z1 - z3)/z1, (z1 + z2 - z2*z3)/z1, 1}, 1] - 
 2*G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    (-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 1, 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 2*G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    (-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 1, 
    (z1 + z2 - z2*z3)/z1}, 1] - 
 2*G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    (-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] + 
 2*G[{(-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    (-(z1*z2) + z2*z3 - z1*z4 - z2*z4 + z1*z2*z4)/(z1*(-z2 - z4 + z2*z4)), 
    (z1 + z2 - z2*z3)/z1, 1}, 1] + 
 2*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), 1, 1, (-1 + z1)/z1}, 1] - 
 2*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), 1, 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 
   1] + 2*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), 1, 1, (z1 + z2 - z2*z3)/z1}, 1] + 
 G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), 1, (-1 + z1)/z1, 1}, 1] - 
 G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 
   (-1 + z1)/z1}, 1] + 
 G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), 1, (z1 - z3)/z1, (-1 + z1)/z1}, 1] - 
 G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), 1, (z1 - z3)/z1, 
   (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), 1, (z1 - z3)/z1, (z1 + z2 - z2*z3)/z1}, 
  1] - G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), 1, (z1 - z4)/z1, (-1 + z1)/z1}, 1] + 
 2*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), 1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + 
      z2*z4 - z2*z3*z4)/(z1*(-z2 - z3 + z2*z3 + z4)), 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 2*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), 1, (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + 
      z2*z4 - z2*z3*z4)/(z1*(-z2 - z3 + z2*z3 + z4)), (z1 + z2 - z2*z3)/z1}, 
   1] + 2*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1, 1}, 
   1] - G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1, 
   (-1 + z1)/z1}, 1] - 
 G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 
   (-1 + z1)/z1, 1}, 1] + 
 G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), (z1 - z3)/z1, 1, (-1 + z1)/z1}, 1] - 
 G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), (z1 - z3)/z1, 1, 
   (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), (z1 - z3)/z1, 1, (z1 + z2 - z2*z3)/z1}, 
  1] + G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), (z1 - z3)/z1, (-1 + z1)/z1, 1}, 1] - 
 G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), (z1 - z3)/z1, 
   (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] + 
 G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), (z1 - z3)/z1, (z1 + z2 - z2*z3)/z1, 1}, 
  1] - 2*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (z1 + z2 - z2*z3)/z1, 1, 1}, 1] - 
 G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), (z1 - z4)/z1, 1, (-1 + z1)/z1}, 1] - 
 G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
    (z1*(-z2 - z3 + z2*z3 + z4)), (z1 - z4)/z1, (-1 + z1)/z1, 1}, 1] + 
 2*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + 
      z2*z4 - z2*z3*z4)/(z1*(-z2 - z3 + z2*z3 + z4)), 1, 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 2*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + 
      z2*z4 - z2*z3*z4)/(z1*(-z2 - z3 + z2*z3 + z4)), 1, 
    (z1 + z2 - z2*z3)/z1}, 1] + 
 2*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + 
      z2*z4 - z2*z3*z4)/(z1*(-z2 - z3 + z2*z3 + z4)), 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] - 
 2*G[{(-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + z2*z4 - z2*z3*z4)/
     (z1*(-z2 - z3 + z2*z3 + z4)), (-(z1*z2) - z1*z3 + z1*z2*z3 + z1*z4 + 
      z2*z4 - z2*z3*z4)/(z1*(-z2 - z3 + z2*z3 + z4)), (z1 + z2 - z2*z3)/z1, 
    1}, 1] + 2*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), 1, 1, (-1 + z1)/z1}, 1] - 
 2*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), 1, 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 
   1] + 2*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), 1, 1, (z1 + z2 - z2*z4)/z1}, 1] + 
 G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), 1, (-1 + z1)/z1, 1}, 1] - 
 G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), 1, (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 
   (-1 + z1)/z1}, 1] - 
 G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), 1, (z1 - z3)/z1, (-1 + z1)/z1}, 1] + 
 G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), 1, (z1 - z4)/z1, (-1 + z1)/z1}, 1] - 
 G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), 1, (z1 - z4)/z1, 
   (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), 1, (z1 - z4)/z1, (z1 + z2 - z2*z4)/z1}, 
  1] + 2*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), 1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + 
      z1*z2*z4 - z2*z3*z4)/(z1*(-z2 + z3 - z4 + z2*z4)), 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 2*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), 1, (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + 
      z1*z2*z4 - z2*z3*z4)/(z1*(-z2 + z3 - z4 + z2*z4)), 
    (z1 + z2 - z2*z4)/z1}, 1] + 
 2*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1, 1}, 
   1] - G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1, 
   (-1 + z1)/z1}, 1] - 
 G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 
   (-1 + z1)/z1, 1}, 1] - 
 G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), (z1 - z3)/z1, 1, (-1 + z1)/z1}, 1] - 
 G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), (z1 - z3)/z1, (-1 + z1)/z1, 1}, 1] + 
 G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), (z1 - z4)/z1, 1, (-1 + z1)/z1}, 1] - 
 G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), (z1 - z4)/z1, 1, 
   (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] + 
 G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), (z1 - z4)/z1, 1, (z1 + z2 - z2*z4)/z1}, 
  1] + G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), (z1 - z4)/z1, (-1 + z1)/z1, 1}, 1] - 
 G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), (z1 - z4)/z1, 
   (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] + 
 G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
    (z1*(-z2 + z3 - z4 + z2*z4)), (z1 - z4)/z1, (z1 + z2 - z2*z4)/z1, 1}, 
  1] - 2*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (z1 + z2 - z2*z4)/z1, 1, 1}, 1] + 
 2*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + 
      z1*z2*z4 - z2*z3*z4)/(z1*(-z2 + z3 - z4 + z2*z4)), 1, 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1] - 
 2*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + 
      z1*z2*z4 - z2*z3*z4)/(z1*(-z2 + z3 - z4 + z2*z4)), 1, 
    (z1 + z2 - z2*z4)/z1}, 1] + 
 2*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + 
      z1*z2*z4 - z2*z3*z4)/(z1*(-z2 + z3 - z4 + z2*z4)), 
    (-z1 - z2 + z1*z2)/(z1*(-1 + z2)), 1}, 1] - 
 2*G[{(-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + z1*z2*z4 - z2*z3*z4)/
     (z1*(-z2 + z3 - z4 + z2*z4)), (-(z1*z2) + z1*z3 + z2*z3 - z1*z4 + 
      z1*z2*z4 - z2*z3*z4)/(z1*(-z2 + z3 - z4 + z2*z4)), 
    (z1 + z2 - z2*z4)/z1, 1}, 1] + 2*G[{(-1 + z1)/z1}, 1]*Zeta[3] + 
 4*G[{(-z1 - z2 + z1*z2)/(z1*(-1 + z2))}, 1]*Zeta[3] - 
 2*G[{(z1 + z2 - z2*z3)/z1}, 1]*Zeta[3] - 2*G[{(z1 + z2 - z2*z4)/z1}, 1]*
  Zeta[3]


==> readme.txt <==
Description of ancillary files to the paper 
‘Amplitudes from superconformal Ward identities’
by D. Chicherin, J.M. Henn, E. Sokatchev

For convenience of the reader, we provide both the result for the symbol and the result in terms of multiple polylogarithms for the two-loop integral f defined in eq. (19). The symbol is given in the file ‘f2_symbol.txt’.

In the file ‘f2_G.txt’ we provide an expression for the two-loop integral in terms of Goncharov polylogarithms. We use variables z1,z2,z3,z4 which are related to x1,x2,x3,x4 variables from the paper by the following transformation
{z1 = 1 + x1, z2 = 1 + x2, z3 = -(1/(-1 + x3 x4)), z4 = -((1 - x4)/(-1 + x3 x4))}. For the sake of simplicity we consider a region {3/2<z2<z1<3,z1*z2<z1+z2,z3=3,z4=4/3} of the Euclidean domain. The expression can be straightforwardly evaluated in this region using Ginac. The +i*0 prescription should be used for indices of the Goncharov polylogarithms. This prescription is implemented in Ginac. Of course, this expression can be analytically continued to a larger domain. We evaluate the integral at the reference point {z1 = 21/11, z2 = 26/15, z3 = 3, z4 = 4/3} with 100 digits precision. The result is 2.41964394419803842169989770433638216301463890685927896503056948013636222943320072919559660541024618 

 
 

 


